Auditing Grasp Feasibility Predictors with Planner-Verified Counterfactuals

Grasp-feasibility predictors report near-perfect accuracy on Task and Motion Planning benchmarks, but high accuracy on these benchmarks does not verify that a predictor uses the collision geometry that the motion planner checks. We propose a planner-verified counterfactual (CF) test: holding the grasp pose fixed, we insert a solid obstacle into the approach corridor, add its points to the model input, and let a planner re-derive the label, which flips from feasible to infeasible. Across eight predictors spanning point clouds, voxels, depth, and object tokens, CF-pair AUROC falls from high natural AUROC (0.920-0.996) to chance (0.470-0.504), and the flip holds across four planners, two arms, and a real-object obstacle. Predictors fail at different resolutions, from a bounding box to a 12.5 cm voxel. In the point-cloud models we dissect, the obstacle either moves the representation in a direction unrelated to whether it blocks the grasp or is not registered at all. A clearance-aware read of the corridor points, trained on the unmodified benchmark with no counterfactual scenes, reaches 0.983 CF-pair AUROC, but it remains bound to its trained obstacle placements; a placement-invariant clearance representation is still open. We release the counterfactual labels, metrics, datasheet, and relabeling pipeline at https://github.com/codewithsajid/graspfc-cf.

==> README.txt <==
WACV 2027 camera-ready source: "Auditing Grasp Feasibility Predictors with Planner-Verified Counterfactuals" (paper #1140)

main.tex  = main paper (compile this).   supp.tex = supplementary (separate file at WACV).
The two share figure/table numbering via xr-hyper, so each reads the other's .aux:
main.tex reads suppx.aux (a renamed snapshot of supp.aux, because arXiv deletes any shipped main.aux/supp.aux),
supp.tex reads mainx.aux (renamed snapshot of main.aux). A single compile of main.tex on Overleaf/arXiv resolves every "supp." pointer.
If you edit supp.tex or sec/6_supp.tex, rebuild supp.tex, then copy the new supp.aux to suppx.aux (and main.aux to mainx.aux).

Local build (interleaves the passes):  ./build.sh   (needs a TeX Live with cleveref, enumitem, silence)
Style: \usepackage{wacv} = camera-ready (no page/line numbers). For an arXiv copy with page numbers use
\usepackage[pagenumbers]{wacv}.
Code and data: https://github.com/codewithsajid/graspfc-cf

arXiv: main.tex and supp.tex are both top-level files, in that order; arXiv concatenates them into one PDF.

